Charged and Neutral $\bar B_{u,d,s} \to \gamma$ Form Factors from Light Cone Sum Rules at NLO

We present the first analytic ${\cal O}(\alpha_s)$-computation at twist-$1$,$2$ of the $\bar B_{u,d,s} \to \gamma$ form factors within the framework of sum rules on the light-cone. These form factors describe the charged decay $\bar B_u \to \gamma \ell^- \bar{\nu}$, contribute to the flavour changing neutral currents $\bar B_{d,s} \to \gamma \ell^+ \ell^-$ and serve as inputs to more complicated processes. We provide a fit in terms of a $z$-expansion with correlation matrix and extrapolate the form factors to the kinematic endpoint by using the $g_{BB^*\gamma}$ couplings as a constraint. Analytic results are available in terms of multiple polylogarithms as ancillary files. We give binned predictions for the $\bar B_u \to \gamma \ell^- \bar{\nu}$ branching ratio along with the associated correlation matrix. By comparing with three SCET-computations we extract the inverse moment $B$-meson distribution amplitude parameter $\lambda_B = 360 (110) \text{MeV}$. The uncertainty thereof could be improved by a more dedicated analysis. In passing, we extend the photon distribution amplitude to include quark mass corrections with a prescription for the magnetic vacuum susceptibility, $\chi_q$, compatible with the twist-expansion. The values $\chi_q = 3.21 (15) \text{GeV}^{-2}$ and $\chi_s = 3.79 (17) \text{GeV}^{-2}$ are obtained.

==> anc_files/BtoGam_FF.json <==
{
	"Bd":{
		"central":{
			"Tpara":{
				"a0":0.132508,
				"a1":-0.070867,
				"a2":1.241489,
				"a3":2.745504
			},
			"Tperp":{
				"a0":0.132508,
				"a1":-0.093318,
				"a2":1.074961,
				"a3":2.763780
			},
			"Vpara":{
				"a0":0.080726,
				"a1":-0.138244,
				"a2":0.803014,
				"a3":1.985750
			},
			"Vperp":{
				"a0":0.132745,
				"a1":-0.122700,
				"a2":1.280280,
				"a3":3.372734
			}
		},
		"uncertainty":{
			"Tpara":{
				"a0":0.013121,
				"a1":0.376681,
				"a2":3.206669,
				"a3":4.767914
			},
			"Tperp":{
				"a0":0.013121,
				"a1":0.362388,
				"a2":3.277486,
				"a3":6.492848
			},
			"Vpara":{
				"a0":0.009487,
				"a1":0.052978,
				"a2":0.769434,
				"a3":1.407875
			},
			"Vperp":{
				"a0":0.016599,
				"a1":0.065523,
				"a2":0.913327,
				"a3":2.484530
			}
		},
		"correlation":{
			"TparaTpara":{
				"a0a0":1.000000,
				"a0a1":0.058542,
				"a0a2":-0.029237,
				"a0a3":-0.034527,
				"a1a0":0.058542,
				"a1a1":1.000000,
				"a1a2":0.952753,
				"a1a3":0.929755,
				"a2a0":-0.029237,
				"a2a1":0.952753,
				"a2a2":1.000000,
				"a2a3":0.997426,
				"a3a0":-0.034527,
				"a3a1":0.929755,
				"a3a2":0.997426,
				"a3a3":1.00000
			},
			"TparaTperp":{
				"a0a0":1.000000,
				"a0a1":0.026571,
				"a0a2":-0.044683,
				"a0a3":-0.045876,
				"a1a0":0.058542,
				"a1a1":-0.953513,
				"a1a2":-0.944237,
				"a1a3":-0.915046,
				"a2a0":-0.029237,
				"a2a1":-0.962220,
				"a2a2":-0.915225,
				"a2a3":-0.877117,
				"a3a0":-0.034527,
				"a3a1":-0.950127,
				"a3a2":-0.896675,
				"a3a3":-0.856945
			},
			"TparaVpara":{
				"a0a0":0.509096,
				"a0a1":-0.007281,
				"a0a2":-0.205716,
				"a0a3":-0.188246,
				"a1a0":-0.310019,
				"a1a1":0.182032,
				"a1a2":-0.005186,
				"a1a3":-0.024445,
				"a2a0":-0.325490,
				"a2a1":0.038525,
				"a2a2":0.156538,
				"a2a3":0.147902,
				"a3a0":-0.317770,
				"a3a1":0.011830,
				"a3a2":0.186398,
				"a3a3":0.180527
			},
			"TparaVperp":{
				"a0a0":0.539896,
				"a0a1":0.110154,
				"a0a2":-0.130685,
				"a0a3":-0.091746,
				"a1a0":0.388033,
				"a1a1":0.077982,
				"a1a2":-0.016839,
				"a1a3":0.017351,
				"a2a0":0.330842,
				"a2a1":-0.001945,
				"a2a2":0.092142,
				"a2a3":0.126708,
				"a3a0":0.322486,
				"a3a1":-0.013523,
				"a3a2":0.115561,
				"a3a3":0.150275
			},
			"TperpTpara":{
				"a0a0":1.000000,
				"a0a1":0.058542,
				"a0a2":-0.029237,
				"a0a3":-0.034527,
				"a1a0":0.026571,
				"a1a1":-0.953513,
				"a1a2":-0.962220,
				"a1a3":-0.950127,
				"a2a0":-0.044683,
				"a2a1":-0.944237,
				"a2a2":-0.915225,
				"a2a3":-0.896675,
				"a3a0":-0.045876,
				"a3a1":-0.915046,
				"a3a2":-0.877117,
				"a3a3":-0.856945
			},
			"TperpTperp":{
				"a0a0":1.000000,
				"a0a1":0.026571,
				"a0a2":-0.044683,
				"a0a3":-0.045876,
				"a1a0":0.026571,
				"a1a1":1.000000,
				"a1a2":0.948575,
				"a1a3":0.912521,
				"a2a0":-0.044683,
				"a2a1":0.948575,
				"a2a2":1.00000,
				"a2a3":0.993680,
				"a3a0":-0.045876,
				"a3a1":0.912521,
				"a3a2":0.993680,
				"a3a3":1.000000
			},
			"TperpVpara":{
				"a0a0":0.509096,
				"a0a1":-0.007281,
				"a0a2":-0.205716,
				"a0a3":-0.188246,
				"a1a0":0.369064,
				"a1a1":-0.031802,
				"a1a2":-0.038737,
				"a1a3":-0.028803,
				"a2a0":0.305898,
				"a2a1":-0.107559,
				"a2a2":0.071926,
				"a2a3":0.086910,
				"a3a0":0.290533,
				"a3a1":-0.114348,
				"a3a2":0.104377,
				"a3a3":0.120459
			},
			"TperpVperp":{
				"a0a0":0.539896,
				"a0a1":0.110154,
				"a0a2":-0.130685,
				"a0a3":-0.091746,
				"a1a0":-0.338002,
				"a1a1":0.114823,
				"a1a2":-0.038941,
				"a1a3":-0.083912,
				"a2a0":-0.328126,
				"a2a1":-0.079500,
				"a2a2":0.194936,
				"a2a3":0.163472,
				"a3a0":-0.295014,
				"a3a1":-0.115298,
				"a3a2":0.273458,
				"a3a3":0.251875
			},
			"VparaTpara":{
				"a0a0":0.509096,
				"a0a1":-0.310019,
				"a0a2":-0.325490,
				"a0a3":-0.317770,
				"a1a0":-0.007281,
				"a1a1":0.182032,
				"a1a2":0.038525,
				"a1a3":0.011830,
				"a2a0":-0.205716,
				"a2a1":-0.005186,
				"a2a2":0.156538,
				"a2a3":0.186398,
				"a3a0":-0.188246,
				"a3a1":-0.024445,
				"a3a2":0.147902,
				"a3a3":0.180527
			},
			"VparaTperp":{
				"a0a0":0.509096,
				"a0a1":0.369064,
				"a0a2":0.305898,
				"a0a3":0.290533,
				"a1a0":-0.007281,
				"a1a1":-0.031802,
				"a1a2":-0.107559,
				"a1a3":-0.114348,
				"a2a0":-0.205716,
				"a2a1":-0.038737,
				"a2a2":0.071926,
				"a2a3":0.104377,
				"a3a0":-0.188246,
				"a3a1":-0.028803,
				"a3a2":0.086910,
				"a3a3":0.120459
			},
			"VparaVpara":{
				"a0a0":1.000000,
				"a0a1":0.050628,
				"a0a2":-0.032845,
				"a0a3":-0.009428,
				"a1a0":0.050628,
				"a1a1":1.00000,
				"a1a2":-0.018652,
				"a1a3":-0.091380,
				"a2a0":-0.032845,
				"a2a1":-0.018652,
				"a2a2":1.00000,
				"a2a3":0.996039,
				"a3a0":-0.009428,
				"a3a1":-0.091380,
				"a3a2":0.996039,
				"a3a3":1.00000
			},
			"VparaVperp":{
				"a0a0":0.204216,
				"a0a1":0.151988,
				"a0a2":-0.042224,
				"a0a3":-0.043467,
				"a1a0":0.078329,
				"a1a1":0.443174,
				"a1a2":-0.022610,
				"a1a3":-0.037219,
				"a2a0":-0.113233,
				"a2a1":-0.076886,
				"a2a2":0.405280,
				"a2a3":0.394577,
				"a3a0":-0.107161,
				"a3a1":-0.102150,
				"a3a2":0.412502,
				"a3a3":0.403917
			},
			"VperpTpara":{
				"a0a0":0.539896,
				"a0a1":0.388033,
				"a0a2":0.330842,
				"a0a3":0.322486,
				"a1a0":0.110154,
				"a1a1":0.077982,
				"a1a2":-0.001945,
				"a1a3":-0.013523,
				"a2a0":-0.130685,
				"a2a1":-0.016839,
				"a2a2":0.092142,
				"a2a3":0.115561,
				"a3a0":-0.091746,
				"a3a1":0.017351,
				"a3a2":0.126708,
				"a3a3":0.150275
			},
			"VperpTperp":{
				"a0a0":0.539896,
				"a0a1":-0.338002,
				"a0a2":-0.328126,
				"a0a3":-0.295014,
				"a1a0":0.110154,
				"a1a1":0.114823,
				"a1a2":-0.079500,
				"a1a3":-0.115298,
				"a2a0":-0.130685,
				"a2a1":-0.038941,
				"a2a2":0.194936,
				"a2a3":0.273458,
				"a3a0":-0.091746,
				"a3a1":-0.083912,
				"a3a2":0.163472,
				"a3a3":0.251875
			},
			"VperpVpara":{
				"a0a0":0.204216,
				"a0a1":0.078329,
				"a0a2":-0.113233,
				"a0a3":-0.107161,
				"a1a0":0.151988,
				"a1a1":0.443174,
				"a1a2":-0.076886,
				"a1a3":-0.102150,
				"a2a0":-0.042224,
				"a2a1":-0.022610,
				"a2a2":0.405280,
				"a2a3":0.412502,
				"a3a0":-0.043467,
				"a3a1":-0.037219,
				"a3a2":0.394577,
				"a3a3":0.403917
			},
			"VperpVperp":{
				"a0a0":1.000000,
				"a0a1":0.077419,
				"a0a2":-0.044988,
				"a0a3":0.015865,
				"a1a0":0.077419,
				"a1a1":1.00000,
				"a1a2":-0.050380,
				"a1a3":-0.133610,
				"a2a0":-0.044988,
				"a2a1":-0.050380,
				"a2a2":1.000000,
				"a2a3":0.985630,
				"a3a0":0.015865,
				"a3a1":-0.133610,
				"a3a2":0.985630,
				"a3a3":1.00000
			}
		},
		"covariance":{
			"TparaTpara":{
				"a0a0":0.000172,
				"a0a1":0.000289,
				"a0a2":-0.001230,
				"a0a3":-0.002160,
				"a1a0":0.000289,
				"a1a1":0.141888,
				"a1a2":1.150821,
				"a1a3":1.669822,
				"a2a0":-0.001230,
				"a2a1":1.150821,
				"a2a2":10.282724,
				"a2a3":15.249761,
				"a3a0":-0.002160,
				"a3a1":1.669822,
				"a3a2":15.249761,
				"a3a3":22.733004
			},
			"TparaTperp":{
				"a0a0":0.000172,
				"a0a1":0.000126,
				"a0a2":-0.001922,
				"a0a3":-0.003908,
				"a1a0":0.000289,
				"a1a1":-0.130159,
				"a1a2":-1.165723,
				"a1a3":-2.237957,
				"a2a0":-0.001230,
				"a2a1":-1.118156,
				"a2a2":-9.618839,
				"a2a3":-18.261938,
				"a3a0":-0.002160,
				"a3a1":-1.641663,
				"a3a2":-14.012140,
				"a3a3":-26.528746
			},
			"TparaVpara":{
				"a0a0":0.000063,
				"a0a1":-5.e-6,
				"a0a2":-0.002077,
				"a0a3":-0.003477,
				"a1a0":-0.001108,
				"a1a1":0.003633,
				"a1a2":-0.001503,
				"a1a3":-0.012964,
				"a2a0":-0.009902,
				"a2a1":0.006545,
				"a2a2":0.386229,
				"a2a3":0.667715,
				"a3a0":-0.014374,
				"a3a1":0.002988,
				"a3a2":0.683818,
				"a3a3":1.211813
			},
			"TparaVperp":{
				"a0a0":0.000118,
				"a0a1":0.000095,
				"a0a2":-0.001566,
				"a0a3":-0.002991,
				"a1a0":0.002426,
				"a1a1":0.001925,
				"a1a2":-0.005793,
				"a1a3":0.016239,
				"a2a0":0.017610,
				"a2a1":-0.000409,
				"a2a2":0.269861,
				"a2a3":1.009490,
				"a3a0":0.025523,
				"a3a1":-0.004225,
				"a3a2":0.503231,
				"a3a3":1.780163
			},
			"TperpTpara":{
				"a0a0":0.000172,
				"a0a1":0.000289,
				"a0a2":-0.001230,
				"a0a3":-0.002160,
				"a1a0":0.000126,
				"a1a1":-0.130159,
				"a1a2":-1.118156,
				"a1a3":-1.641663,
				"a2a0":-0.001922,
				"a2a1":-1.165723,
				"a2a2":-9.618839,
				"a2a3":-14.012140,
				"a3a0":-0.003908,
				"a3a1":-2.237957,
				"a3a2":-18.261938,
				"a3a3":-26.528746
			},
			"TperpTperp":{
				"a0a0":0.000172,
				"a0a1":0.000126,
				"a0a2":-0.001922,
				"a0a3":-0.003908,
				"a1a0":0.000126,
				"a1a1":0.131325,
				"a1a2":1.126644,
				"a1a3":2.147100,
				"a2a0":-0.001922,
				"a2a1":1.126644,
				"a2a2":10.741915,
				"a2a3":21.145732,
				"a3a0":-0.003908,
				"a3a1":2.147100,
				"a3a2":21.145732,
				"a3a3":42.157081
			},
			"TperpVpara":{
				"a0a0":0.000063,
				"a0a1":-5.e-6,
				"a0a2":-0.002077,
				"a0a3":-0.003477,
				"a1a0":0.001269,
				"a1a1":-0.000611,
				"a1a2":-0.010801,
				"a1a3":-0.014695,
				"a2a0":0.009512,
				"a2a1":-0.018676,
				"a2a2":0.181383,
				"a2a3":0.401029,
				"a3a0":0.017897,
				"a3a1":-0.039334,
				"a3a2":0.521450,
				"a3a3":1.101129
			},
			"TperpVperp":{
				"a0a0":0.000118,
				"a0a1":0.000095,
				"a0a2":-0.001566,
				"a0a3":-0.002991,
				"a1a0":-0.002033,
				"a1a1":0.002726,
				"a1a2":-0.012889,
				"a1a3":-0.075551,
				"a2a0":-0.017851,
				"a2a1":-0.017073,
				"a2a2":0.583525,
				"a2a3":1.331156,
				"a3a0":-0.031796,
				"a3a1":-0.049051,
				"a3a2":1.621629,
				"a3a3":4.063166
			},
			"VparaTpara":{
				"a0a0":0.000063,
				"a0a1":-0.001108,
				"a0a2":-0.009902,
				"a0a3":-0.014374,
				"a1a0":-5.e-6,
				"a1a1":0.003633,
				"a1a2":0.006545,
				"a1a3":0.002988,
				"a2a0":-0.002077,
				"a2a1":-0.001503,
				"a2a2":0.386229,
				"a2a3":0.683818,
				"a3a0":-0.003477,
				"a3a1":-0.012964,
				"a3a2":0.667715,
				"a3a3":1.211813
			},
			"VparaTperp":{
				"a0a0":0.000063,
				"a0a1":0.001269,
				"a0a2":0.009512,
				"a0a3":0.017897,
				"a1a0":-5.e-6,
				"a1a1":-0.000611,
				"a1a2":-0.018676,
				"a1a3":-0.039334,
				"a2a0":-0.002077,
				"a2a1":-0.010801,
				"a2a2":0.181383,
				"a2a3":0.521450,
				"a3a0":-0.003477,
				"a3a1":-0.014695,
				"a3a2":0.401029,
				"a3a3":1.101129
			},
			"VparaVpara":{
				"a0a0":0.000090,
				"a0a1":0.000025,
				"a0a2":-0.000240,
				"a0a3":-0.000126,
				"a1a0":0.000025,
				"a1a1":0.002807,
				"a1a2":-0.000760,
				"a1a3":-0.006816,
				"a2a0":-0.000240,
				"a2a1":-0.000760,
				"a2a2":0.592028,
				"a2a3":1.078975,
				"a3a0":-0.000126,
				"a3a1":-0.006816,
				"a3a2":1.078975,
				"a3a3":1.982113
			},
			"VparaVperp":{
				"a0a0":0.000032,
				"a0a1":0.000094,
				"a0a2":-0.000366,
				"a0a3":-0.001025,
				"a1a0":0.000069,
				"a1a1":0.001538,
				"a1a2":-0.001094,
				"a1a3":-0.004899,
				"a2a0":-0.001446,
				"a2a1":-0.003876,
				"a2a2":0.284808,
				"a2a3":0.754305,
				"a3a0":-0.002504,
				"a3a1":-0.009423,
				"a3a2":0.530416,
				"a3a3":1.412866
			},
			"VperpTpara":{
				"a0a0":0.000118,
				"a0a1":0.002426,
				"a0a2":0.017610,
				"a0a3":0.025523,
				"a1a0":0.000095,
				"a1a1":0.001925,
				"a1a2":-0.000409,
				"a1a3":-0.004225,
				"a2a0":-0.001566,
				"a2a1":-0.005793,
				"a2a2":0.269861,
				"a2a3":0.503231,
				"a3a0":-0.002991,
				"a3a1":0.016239,
				"a3a2":1.009490,
				"a3a3":1.780163
			},
			"VperpTperp":{
				"a0a0":0.000118,
				"a0a1":-0.002033,
				"a0a2":-0.017851,
				"a0a3":-0.031796,
				"a1a0":0.000095,
				"a1a1":0.002726,
				"a1a2":-0.017073,
				"a1a3":-0.049051,
				"a2a0":-0.001566,
				"a2a1":-0.012889,
				"a2a2":0.583525,
				"a2a3":1.621629,
				"a3a0":-0.002991,
				"a3a1":-0.075551,
				"a3a2":1.331156,
				"a3a3":4.063166
			},
			"VperpVpara":{
				"a0a0":0.000032,
				"a0a1":0.000069,
				"a0a2":-0.001446,
				"a0a3":-0.002504,
				"a1a0":0.000094,
				"a1a1":0.001538,
				"a1a2":-0.003876,
				"a1a3":-0.009423,
				"a2a0":-0.000366,
				"a2a1":-0.001094,
				"a2a2":0.284808,
				"a2a3":0.530416,
				"a3a0":-0.001025,
				"a3a1":-0.004899,
				"a3a2":0.754305,
				"a3a3":1.412866
			},
			"VperpVperp":{
				"a0a0":0.000276,
				"a0a1":0.000084,
				"a0a2":-0.000682,
				"a0a3":0.000654,
				"a1a0":0.000084,
				"a1a1":0.004293,
				"a1a2":-0.003015,
				"a1a3":-0.021751,
				"a2a0":-0.000682,
				"a2a1":-0.003015,
				"a2a2":0.834166,
				"a2a3":2.236580,
				"a3a0":0.000654,
				"a3a1":-0.021751,
				"a3a2":2.236580,
				"a3a3":6.172889
			}
		}
	},
	"Bs":{
		"central":{
			"Tperp":{
				"a0":0.151328,
				"a1":-0.284148,
				"a2":2.489209,
				"a3":7.288113
			},
			"Tpara":{
				"a0":0.151328,
				"a1":-0.237137,
				"a2":1.840591,
				"a3":4.180418
			},
			"Vpara":{
				"a0":0.104063,
				"a1":-0.177374,
				"a2":1.882346,
				"a3":3.950513
			},
			"Vperp":{
				"a0":0.157875,
				"a1":-0.458688,
				"a2":1.797963,
				"a3":6.602933
			}
		},
		"uncertainty":{
			"Tperp":{
				"a0":0.013119,
				"a1":0.357289,
				"a2":3.356279,
				"a3":6.914791
			},
			"Tpara":{
				"a0":0.013119,
				"a1":0.359189,
				"a2":3.139279,
				"a3":4.683966
			},
			"Vpara":{
				"a0":0.009421,
				"a1":0.062916,
				"a2":0.649346,
				"a3":1.219762
			},
			"Vperp":{
				"a0":0.017655,
				"a1":0.200044,
				"a2":1.303213,
				"a3":3.283318
			}
		},
		"correlation":{
			"TperpTperp":{
				"a0a0":1.000000,
				"a0a1":-0.016785,
				"a0a2":-0.049390,
				"a0a3":-0.022867,
				"a1a0":-0.016785,
				"a1a1":1.000000,
				"a1a2":0.883269,
				"a1a3":0.803302,
				"a2a0":-0.049390,
				"a2a1":0.883269,
				"a2a2":1.00000,
				"a2a3":0.986990,
				"a3a0":-0.022867,
				"a3a1":0.803302,
				"a3a2":0.986990,
				"a3a3":1.000000
			},
			"TperpTpara":{
				"a0a0":1.000000,
				"a0a1":0.033176,
				"a0a2":0.010276,
				"a0a3":0.025712,
				"a1a0":-0.016785,
				"a1a1":-0.815600,
				"a1a2":-0.876557,
				"a1a3":-0.867240,
				"a2a0":-0.049390,
				"a2a1":-0.852859,
				"a2a2":-0.848237,
				"a2a3":-0.826208,
				"a3a0":-0.022867,
				"a3a1":-0.818447,
				"a3a2":-0.796832,
				"a3a3":-0.771514
			},
			"TperpVpara":{
				"a0a0":0.532309,
				"a0a1":0.133994,
				"a0a2":0.059980,
				"a0a3":0.080380,
				"a1a0":0.210903,
				"a1a1":0.090492,
				"a1a2":-0.054294,
				"a1a3":-0.060166,
				"a2a0":0.166907,
				"a2a1":-0.086800,
				"a2a2":0.102352,
				"a2a3":0.109460,
				"a3a0":0.167114,
				"a3a1":-0.116819,
				"a3a2":0.143309,
				"a3a3":0.154416
			},
			"TperpVperp":{
				"a0a0":0.593046,
				"a0a1":-0.112385,
				"a0a2":-0.207088,
				"a0a3":-0.092333,
				"a1a0":-0.272616,
				"a1a1":0.316924,
				"a1a2":0.084525,
				"a1a3":-0.053570,
				"a2a0":-0.281508,
				"a2a1":-0.063426,
				"a2a2":0.221981,
				"a2a3":0.228033,
				"a3a0":-0.233039,
				"a3a1":-0.181688,
				"a3a2":0.244800,
				"a3a3":0.305330
			},
			"TparaTperp":{
				"a0a0":1.000000,
				"a0a1":-0.016785,
				"a0a2":-0.049390,
				"a0a3":-0.022867,
				"a1a0":0.033176,
				"a1a1":-0.815600,
				"a1a2":-0.852859,
				"a1a3":-0.818447,
				"a2a0":0.010276,
				"a2a1":-0.876557,
				"a2a2":-0.848237,
				"a2a3":-0.796832,
				"a3a0":0.025712,
				"a3a1":-0.867240,
				"a3a2":-0.826208,
				"a3a3":-0.771514
			},
			"TparaTpara":{
				"a0a0":1.000000,
				"a0a1":0.033176,
				"a0a2":0.010276,
				"a0a3":0.025712,
				"a1a0":0.033176,
				"a1a1":1.000000,
				"a1a2":0.911624,
				"a1a3":0.868347,
				"a2a0":0.010276,
				"a2a1":0.911624,
				"a2a2":1.00000,
				"a2a3":0.995124,
				"a3a0":0.025712,
				"a3a1":0.868347,
				"a3a2":0.995124,
				"a3a3":1.000000
			},
			"TparaVpara":{
				"a0a0":0.532309,
				"a0a1":0.133994,
				"a0a2":0.059980,
				"a0a3":0.080380,
				"a1a0":-0.228873,
				"a1a1":0.251093,
				"a1a2":-0.147494,
				"a1a3":-0.173110,
				"a2a0":-0.201177,
				"a2a1":0.027713,
				"a2a2":0.030716,
				"a2a3":0.023106,
				"a3a0":-0.177514,
				"a3a1":-0.013685,
				"a3a2":0.067066,
				"a3a3":0.064131
			},
			"TparaVperp":{
				"a0a0":0.593046,
				"a0a1":-0.112385,
				"a0a2":-0.207088,
				"a0a3":-0.092333,
				"a1a0":0.249496,
				"a1a1":0.091145,
				"a1a2":-0.037792,
				"a1a3":-0.039277,
				"a2a0":0.240879,
				"a2a1":-0.044074,
				"a2a2":-0.015518,
				"a2a3":0.025982,
				"a3a0":0.248022,
				"a3a1":-0.075054,
				"a3a2":-0.015205,
				"a3a3":0.037967
			},
			"VparaTperp":{
				"a0a0":0.532309,
				"a0a1":0.210903,
				"a0a2":0.166907,
				"a0a3":0.167114,
				"a1a0":0.133994,
				"a1a1":0.090492,
				"a1a2":-0.086800,
				"a1a3":-0.116819,
				"a2a0":0.059980,
				"a2a1":-0.054294,
				"a2a2":0.102352,
				"a2a3":0.143309,
				"a3a0":0.080380,
				"a3a1":-0.060166,
				"a3a2":0.109460,
				"a3a3":0.154416
			},
			"VparaTpara":{
				"a0a0":0.532309,
				"a0a1":-0.228873,
				"a0a2":-0.201177,
				"a0a3":-0.177514,
				"a1a0":0.133994,
				"a1a1":0.251093,
				"a1a2":0.027713,
				"a1a3":-0.013685,
				"a2a0":0.059980,
				"a2a1":-0.147494,
				"a2a2":0.030716,
				"a2a3":0.067066,
				"a3a0":0.080380,
				"a3a1":-0.173110,
				"a3a2":0.023106,
				"a3a3":0.064131
			},
			"VparaVpara":{
				"a0a0":1.00000,
				"a0a1":0.139807,
				"a0a2":0.087375,
				"a0a3":0.107454,
				"a1a0":0.139807,
				"a1a1":1.000000,
				"a1a2":-0.297777,
				"a1a3":-0.387960,
				"a2a0":0.087375,
				"a2a1":-0.297777,
				"a2a2":1.00000,
				"a2a3":0.993376,
				"a3a0":0.107454,
				"a3a1":-0.387960,
				"a3a2":0.993376,
				"a3a3":1.000000
			},
			"VparaVperp":{
				"a0a0":0.310526,
				"a0a1":-0.002616,
				"a0a2":-0.085850,
				"a0a3":-0.039908,
				"a1a0":0.162995,
				"a1a1":0.394114,
				"a1a2":0.041790,
				"a1a3":-0.045410,
				"a2a0":0.024270,
				"a2a1":-0.269715,
				"a2a2":0.117905,
				"a2a3":0.215024,
				"a3a0":0.036672,
				"a3a1":-0.310424,
				"a3a2":0.096155,
				"a3a3":0.207108
			},
			"VperpTperp":{
				"a0a0":0.593046,
				"a0a1":-0.272616,
				"a0a2":-0.281508,
				"a0a3":-0.233039,
				"a1a0":-0.112385,
				"a1a1":0.316924,
				"a1a2":-0.063426,
				"a1a3":-0.181688,
				"a2a0":-0.207088,
				"a2a1":0.084525,
				"a2a2":0.221981,
				"a2a3":0.244800,
				"a3a0":-0.092333,
				"a3a1":-0.053570,
				"a3a2":0.228033,
				"a3a3":0.305330
			},
			"VperpTpara":{
				"a0a0":0.593046,
				"a0a1":0.249496,
				"a0a2":0.240879,
				"a0a3":0.248022,
				"a1a0":-0.112385,
				"a1a1":0.091145,
				"a1a2":-0.044074,
				"a1a3":-0.075054,
				"a2a0":-0.207088,
				"a2a1":-0.037792,
				"a2a2":-0.015518,
				"a2a3":-0.015205,
				"a3a0":-0.092333,
				"a3a1":-0.039277,
				"a3a2":0.025982,
				"a3a3":0.037967
			},
			"VperpVpara":{
				"a0a0":0.310526,
				"a0a1":0.162995,
				"a0a2":0.024270,
				"a0a3":0.036672,
				"a1a0":-0.002616,
				"a1a1":0.394114,
				"a1a2":-0.269715,
				"a1a3":-0.310424,
				"a2a0":-0.085850,
				"a2a1":0.041790,
				"a2a2":0.117905,
				"a2a3":0.096155,
				"a3a0":-0.039908,
				"a3a1":-0.045410,
				"a3a2":0.215024,
				"a3a3":0.207108
			},
			"VperpVperp":{
				"a0a0":1.000000,
				"a0a1":0.003391,
				"a0a2":-0.231531,
				"a0a3":-0.163945,
				"a1a0":0.003391,
				"a1a1":1.000000,
				"a1a2":0.268067,
				"a1a3":-0.098760,
				"a2a0":-0.231531,
				"a2a1":0.268067,
				"a2a2":1.00000,
				"a2a3":0.921898,
				"a3a0":-0.163945,
				"a3a1":-0.098760,
				"a3a2":0.921898,
				"a3a3":1.00000
			}
		},
		"covariance":{
			"TperpTperp":{
				"a0a0":0.000172,
				"a0a1":-0.000079,
				"a0a2":-0.002175,
				"a0a3":-0.002074,
				"a1a0":-0.000079,
				"a1a1":0.127656,
				"a1a2":1.059183,
				"a1a3":1.984624,
				"a2a0":-0.002175,
				"a2a1":1.059183,
				"a2a2":11.264609,
				"a2a3":22.906020,
				"a3a0":-0.002074,
				"a3a1":1.984624,
				"a3a2":22.906020,
				"a3a3":47.814329
			},
			"TperpTpara":{
				"a0a0":0.000172,
				"a0a1":0.000156,
				"a0a2":0.000423,
				"a0a3":0.001580,
				"a1a0":-0.000079,
				"a1a1":-0.104670,
				"a1a2":-0.983174,
				"a1a3":-1.451354,
				"a2a0":-0.002175,
				"a2a1":-1.028155,
				"a2a2":-8.937278,
				"a2a3":-12.988570,
				"a3a0":-0.002074,
				"a3a1":-2.032791,
				"a3a2":-17.297200,
				"a3a3":-24.988307
			},
			"TperpVpara":{
				"a0a0":0.000066,
				"a0a1":0.000111,
				"a0a2":0.000511,
				"a0a3":0.001286,
				"a1a0":0.000710,
				"a1a1":0.002034,
				"a1a2":-0.012596,
				"a1a3":-0.026221,
				"a2a0":0.005278,
				"a2a1":-0.018329,
				"a2a2":0.223064,
				"a2a3":0.448113,
				"a3a0":0.010887,
				"a3a1":-0.050823,
				"a3a2":0.643470,
				"a3a3":1.302405
			},
			"TperpVperp":{
				"a0a0":0.000137,
				"a0a1":-0.000295,
				"a0a2":-0.003540,
				"a0a3":-0.003977,
				"a1a0":-0.001720,
				"a1a1":0.022652,
				"a1a2":0.039357,
				"a1a3":-0.062843,
				"a2a0":-0.016680,
				"a2a1":-0.042584,
				"a2a2":0.970932,
				"a2a3":2.512863,
				"a3a0":-0.028449,
				"a3a1":-0.251322,
				"a3a2":2.206000,
				"a3a3":6.932057
			},
			"TparaTperp":{
				"a0a0":0.000172,
				"a0a1":-0.000079,
				"a0a2":-0.002175,
				"a0a3":-0.002074,
				"a1a0":0.000156,
				"a1a1":-0.104670,
				"a1a2":-1.028155,
				"a1a3":-2.032791,
				"a2a0":0.000423,
				"a2a1":-0.983174,
				"a2a2":-8.937278,
				"a2a3":-17.297200,
				"a3a0":0.001580,
				"a3a1":-1.451354,
				"a3a2":-12.988570,
				"a3a3":-24.988307
			},
			"TparaTpara":{
				"a0a0":0.000172,
				"a0a1":0.000156,
				"a0a2":0.000423,
				"a0a3":0.001580,
				"a1a0":0.000156,
				"a1a1":0.129017,
				"a1a2":1.027942,
				"a1a3":1.460933,
				"a2a0":0.000423,
				"a2a1":1.027942,
				"a2a2":9.855072,
				"a2a3":14.632584,
				"a3a0":0.001580,
				"a3a1":1.460933,
				"a3a2":14.632584,
				"a3a3":21.939540
			},
			"TparaVpara":{
				"a0a0":0.000066,
				"a0a1":0.000111,
				"a0a2":0.000511,
				"a0a3":0.001286,
				"a1a0":-0.000774,
				"a1a1":0.005674,
				"a1a2":-0.034401,
				"a1a3":-0.075844,
				"a2a0":-0.005950,
				"a2a1":0.005474,
				"a2a2":0.062614,
				"a2a3":0.088475,
				"a3a0":-0.007833,
				"a3a1":-0.004033,
				"a3a2":0.203983,
				"a3a3":0.366400
			},
			"TparaVperp":{
				"a0a0":0.000137,
				"a0a1":-0.000295,
				"a0a2":-0.003540,
				"a0a3":-0.003977,
				"a1a0":0.001582,
				"a1a1":0.006549,
				"a1a2":-0.017690,
				"a1a3":-0.046321,
				"a2a0":0.013350,
				"a2a1":-0.027678,
				"a2a2":-0.063486,
				"a2a3":0.267802,
				"a3a0":0.020510,
				"a3a1":-0.070325,
				"a3a2":-0.092816,
				"a3a3":0.583887
			},
			"VparaTperp":{
				"a0a0":0.000066,
				"a0a1":0.000710,
				"a0a2":0.005278,
				"a0a3":0.010887,
				"a1a0":0.000111,
				"a1a1":0.002034,
				"a1a2":-0.018329,
				"a1a3":-0.050823,
				"a2a0":0.000511,
				"a2a1":-0.012596,
				"a2a2":0.223064,
				"a2a3":0.643470,
				"a3a0":0.001286,
				"a3a1":-0.026221,
				"a3a2":0.448113,
				"a3a3":1.302405
			},
			"VparaTpara":{
				"a0a0":0.000066,
				"a0a1":-0.000774,
				"a0a2":-0.005950,
				"a0a3":-0.007833,
				"a1a0":0.000111,
				"a1a1":0.005674,
				"a1a2":0.005474,
				"a1a3":-0.004033,
				"a2a0":0.000511,
				"a2a1":-0.034401,
				"a2a2":0.062614,
				"a2a3":0.203983,
				"a3a0":0.001286,
				"a3a1":-0.075844,
				"a3a2":0.088475,
				"a3a3":0.366400
			},
			"VparaVpara":{
				"a0a0":0.000089,
				"a0a1":0.000083,
				"a0a2":0.000535,
				"a0a3":0.001235,
				"a1a0":0.000083,
				"a1a1":0.003958,
				"a1a2":-0.012166,
				"a1a3":-0.029773,
				"a2a0":0.000535,
				"a2a1":-0.012166,
				"a2a2":0.421650,
				"a2a3":0.786801,
				"a3a0":0.001235,
				"a3a1":-0.029773,
				"a3a2":0.786801,
				"a3a3":1.487820
			},
			"VparaVperp":{
				"a0a0":0.000052,
				"a0a1":-5.e-6,
				"a0a2":-0.001054,
				"a0a3":-0.001234,
				"a1a0":0.000181,
				"a1a1":0.004960,
				"a1a2":0.003426,
				"a1a3":-0.009381,
				"a2a0":0.000278,
				"a2a1":-0.035035,
				"a2a2":0.099775,
				"a2a3":0.458433,
				"a3a0":0.000790,
				"a3a1":-0.075745,
				"a3a2":0.152849,
				"a3a3":0.829439
			},
			"VperpTperp":{
				"a0a0":0.000137,
				"a0a1":-0.001720,
				"a0a2":-0.016680,
				"a0a3":-0.028449,
				"a1a0":-0.000295,
				"a1a1":0.022652,
				"a1a2":-0.042584,
				"a1a3":-0.251322,
				"a2a0":-0.003540,
				"a2a1":0.039357,
				"a2a2":0.970932,
				"a2a3":2.206000,
				"a3a0":-0.003977,
				"a3a1":-0.062843,
				"a3a2":2.512863,
				"a3a3":6.932057
			},
			"VperpTpara":{
				"a0a0":0.000137,
				"a0a1":0.001582,
				"a0a2":0.013350,
				"a0a3":0.020510,
				"a1a0":-0.000295,
				"a1a1":0.006549,
				"a1a2":-0.027678,
				"a1a3":-0.070325,
				"a2a0":-0.003540,
				"a2a1":-0.017690,
				"a2a2":-0.063486,
				"a2a3":-0.092816,
				"a3a0":-0.003977,
				"a3a1":-0.046321,
				"a3a2":0.267802,
				"a3a3":0.583887
			},
			"VperpVpara":{
				"a0a0":0.000052,
				"a0a1":0.000181,
				"a0a2":0.000278,
				"a0a3":0.000790,
				"a1a0":-5.e-6,
				"a1a1":0.004960,
				"a1a2":-0.035035,
				"a1a3":-0.075745,
				"a2a0":-0.001054,
				"a2a1":0.003426,
				"a2a2":0.099775,
				"a2a3":0.152849,
				"a3a0":-0.001234,
				"a3a1":-0.009381,
				"a3a2":0.458433,
				"a3a3":0.829439
			},
			"VperpVperp":{
				"a0a0":0.000312,
				"a0a1":0.000012,
				"a0a2":-0.005327,
				"a0a3":-0.009503,
				"a1a0":0.000012,
				"a1a1":0.040018,
				"a1a2":0.069885,
				"a1a3":-0.064867,
				"a2a0":-0.005327,
				"a2a1":0.069885,
				"a2a2":1.698364,
				"a2a3":3.944673,
				"a3a0":-0.009503,
				"a3a1":-0.064867,
				"a3a2":3.944673,
				"a3a3":10.780176
			}
		}
	},
	"Bu":{
		"central":{
			"Tpara":{
				"a0":-0.213360,
				"a1":0.229538,
				"a2":-1.396611,
				"a3":-3.471943
			},
			"Tperp":{
				"a0":-0.213360,
				"a1":0.240034,
				"a2":-1.346114,
				"a3":-3.848483
			},
			"Vpara":{
				"a0":-0.151500,
				"a1":0.311921,
				"a2":-1.748779,
				"a3":-4.263216
			},
			"Vperp":{
				"a0":-0.213485,
				"a1":0.278487,
				"a2":-1.760168,
				"a3":-4.939503
			}
		},
		"uncertainty":{
			"Tpara":{
				"a0":0.019377,
				"a1":0.534565,
				"a2":4.340028,
				"a3":6.397096
			},
			"Tperp":{
				"a0":0.019377,
				"a1":0.545187,
				"a2":4.707347,
				"a3":9.280904
			},
			"Vpara":{
				"a0":0.017561,
				"a1":0.128900,
				"a2":1.260000,
				"a3":2.314208
			},
			"Vperp":{
				"a0":0.026016,
				"a1":0.155377,
				"a2":1.485729,
				"a3":4.015563
			}
		},
		"correlation":{
			"TparaTpara":{
				"a0a0":1.000000,
				"a0a1":0.066637,
				"a0a2":-0.016337,
				"a1a0":0.066637,
				"a1a1":1.000000,
				"a1a2":0.935312,
				"a2a0":-0.016337,
				"a2a1":0.935312,
				"a2a2":1.000000
			},
			"TparaTperp":{
				"a0a0":1.000000,
				"a0a1":0.044276,
				"a0a2":-0.030780,
				"a1a0":0.066637,
				"a1a1":-0.894502,
				"a1a2":-0.877966,
				"a2a0":-0.016337,
				"a2a1":-0.891794,
				"a2a2":-0.855866
			},
			"TparaVpara":{
				"a0a0":0.165705,
				"a0a1":0.034423,
				"a0a2":-0.045375,
				"a1a0":0.039742,
				"a1a1":0.032686,
				"a1a2":-0.059688,
				"a2a0":0.012334,
				"a2a1":-0.013167,
				"a2a2":0.002959
			},
			"TparaVperp":{
				"a0a0":0.529411,
				"a0a1":0.164046,
				"a0a2":-0.075898,
				"a1a0":0.448022,
				"a1a1":0.105928,
				"a1a2":-0.053813,
				"a2a0":0.378603,
				"a2a1":0.038434,
				"a2a2":0.003390
			},
			"TperpTpara":{
				"a0a0":1.000000,
				"a0a1":0.066637,
				"a0a2":-0.016337,
				"a1a0":0.044276,
				"a1a1":-0.894502,
				"a1a2":-0.891794,
				"a2a0":-0.030780,
				"a2a1":-0.877966,
				"a2a2":-0.855866
			},
			"TperpTperp":{
				"a0a0":1.000000,
				"a0a1":0.044276,
				"a0a2":-0.030780,
				"a1a0":0.044276,
				"a1a1":1.000000,
				"a1a2":0.917531,
				"a2a0":-0.030780,
				"a2a1":0.917531,
				"a2a2":1.00000
			},
			"TperpVpara":{
				"a0a0":0.165705,
				"a0a1":0.034423,
				"a0a2":-0.045375,
				"a1a0":0.004001,
				"a1a1":0.047415,
				"a1a2":0.032617,
				"a2a0":-0.037792,
				"a2a1":-0.032681,
				"a2a2":0.105422
			},
			"TperpVperp":{
				"a0a0":0.529411,
				"a0a1":0.164046,
				"a0a2":-0.075898,
				"a1a0":-0.403312,
				"a1a1":0.160240,
				"a1a2":-0.004228,
				"a2a0":-0.395680,
				"a2a1":-0.119255,
				"a2a2":0.228652
			},
			"VparaTpara":{
				"a0a0":0.165705,
				"a0a1":0.039742,
				"a0a2":0.012334,
				"a1a0":0.034423,
				"a1a1":0.032686,
				"a1a2":-0.013167,
				"a2a0":-0.045375,
				"a2a1":-0.059688,
				"a2a2":0.002959
			},
			"VparaTperp":{
				"a0a0":0.165705,
				"a0a1":0.004001,
				"a0a2":-0.037792,
				"a1a0":0.034423,
				"a1a1":0.047415,
				"a1a2":-0.032681,
				"a2a0":-0.045375,
				"a2a1":0.032617,
				"a2a2":0.105422
			},
			"VparaVpara":{
				"a0a0":1.00000,
				"a0a1":0.084074,
				"a0a2":-0.034379,
				"a1a0":0.084074,
				"a1a1":1.000000,
				"a1a2":-0.017937,
				"a2a0":-0.034379,
				"a2a1":-0.017937,
				"a2a2":1.000000
			},
			"VparaVperp":{
				"a0a0":0.145456,
				"a0a1":0.102659,
				"a0a2":-0.044186,
				"a1a0":0.038884,
				"a1a1":0.204999,
				"a1a2":-0.067051,
				"a2a0":-0.048337,
				"a2a1":-0.087251,
				"a2a2":0.195002
			},
			"VperpTpara":{
				"a0a0":0.529411,
				"a0a1":0.448022,
				"a0a2":0.378603,
				"a1a0":0.164046,
				"a1a1":0.105928,
				"a1a2":0.038434,
				"a2a0":-0.075898,
				"a2a1":-0.053813,
				"a2a2":0.003390
			},
			"VperpTperp":{
				"a0a0":0.529411,
				"a0a1":-0.403312,
				"a0a2":-0.395680,
				"a1a0":0.164046,
				"a1a1":0.160240,
				"a1a2":-0.119255,
				"a2a0":-0.075898,
				"a2a1":-0.004228,
				"a2a2":0.228652
			},
			"VperpVpara":{
				"a0a0":0.145456,
				"a0a1":0.038884,
				"a0a2":-0.048337,
				"a1a0":0.102659,
				"a1a1":0.204999,
				"a1a2":-0.087251,
				"a2a0":-0.044186,
				"a2a1":-0.067051,
				"a2a2":0.195002
			},
			"VperpVperp":{
				"a0a0":1.000000,
				"a0a1":0.106737,
				"a0a2":-0.038368,
				"a1a0":0.106737,
				"a1a1":1.00000,
				"a1a2":-0.019865,
				"a2a0":-0.038368,
				"a2a1":-0.019865,
				"a2a2":1.000000
			}
		},
		"covariance":{
			"TparaTpara":{
				"a0a0":0.000375,
				"a0a1":0.000690,
				"a0a2":-0.001374,
				"a0a3":-0.002380,
				"a1a0":0.000690,
				"a1a1":0.285760,
				"a1a2":2.169950,
				"a1a3":3.091552,
				"a2a0":-0.001374,
				"a2a1":2.169950,
				"a2a2":18.835842,
				"a2a3":27.665777,
				"a3a0":-0.002380,
				"a3a1":3.091552,
				"a3a2":27.665777,
				"a3a3":40.922840
			},
			"TparaTperp":{
				"a0a0":0.000375,
				"a0a1":0.000468,
				"a0a2":-0.002808,
				"a0a3":-0.005107,
				"a1a0":0.000690,
				"a1a1":-0.260692,
				"a1a2":-2.209299,
				"a1a3":-4.129143,
				"a2a0":-0.001374,
				"a2a1":-2.110097,
				"a2a2":-17.485351,
				"a2a3":-32.545961,
				"a3a0":-0.002380,
				"a3a1":-3.037534,
				"a3a2":-25.101244,
				"a3a3":-46.679831
			},
			"TparaVpara":{
				"a0a0":0.000056,
				"a0a1":0.000086,
				"a0a2":-0.001108,
				"a0a3":-0.001685,
				"a1a0":0.000373,
				"a1a1":0.002252,
				"a1a2":-0.040203,
				"a1a3":-0.076187,
				"a2a0":0.000940,
				"a2a1":-0.007366,
				"a2a2":0.016183,
				"a2a3":0.045991,
				"a3a0":0.001095,
				"a3a1":-0.017159,
				"a3a2":0.136013,
				"a3a3":0.286746
			},
			"TparaVperp":{
				"a0a0":0.000267,
				"a0a1":0.000494,
				"a0a2":-0.002185,
				"a0a3":-0.004127,
				"a1a0":0.006231,
				"a1a1":0.008798,
				"a1a2":-0.042739,
				"a1a3":-0.062905,
				"a2a0":0.042749,
				"a2a1":0.025917,
				"a2a2":0.021857,
				"a2a3":0.575852,
				"a3a0":0.060435,
				"a3a1":0.026588,
				"a3a2":0.156773,
				"a3a3":1.215685
			},
			"TperpTpara":{
				"a0a0":0.000375,
				"a0a1":0.000690,
				"a0a2":-0.001374,
				"a0a3":-0.002380,
				"a1a0":0.000468,
				"a1a1":-0.260692,
				"a1a2":-2.110097,
				"a1a3":-3.037534,
				"a2a0":-0.002808,
				"a2a1":-2.209299,
				"a2a2":-17.485351,
				"a2a3":-25.101244,
				"a3a0":-0.005107,
				"a3a1":-4.129143,
				"a3a2":-32.545961,
				"a3a3":-46.679831
			},
			"TperpTperp":{
				"a0a0":0.000375,
				"a0a1":0.000468,
				"a0a2":-0.002808,
				"a0a3":-0.005107,
				"a1a0":0.000468,
				"a1a1":0.297229,
				"a1a2":2.354737,
				"a1a3":4.348137,
				"a2a0":-0.002808,
				"a2a1":2.354737,
				"a2a2":22.159111,
				"a2a3":43.249000,
				"a3a0":-0.005107,
				"a3a1":4.348137,
				"a3a2":43.249000,
				"a3a3":86.135179
			},
			"TperpVpara":{
				"a0a0":0.000056,
				"a0a1":0.000086,
				"a0a2":-0.001108,
				"a0a3":-0.001685,
				"a1a0":0.000038,
				"a1a1":0.003332,
				"a1a2":0.022406,
				"a1a3":0.034435,
				"a2a0":-0.003124,
				"a2a1":-0.019830,
				"a2a2":0.625286,
				"a2a3":1.177789,
				"a3a0":-0.006779,
				"a3a1":-0.055994,
				"a3a2":1.479016,
				"a3a3":2.819218
			},
			"TperpVperp":{
				"a0a0":0.000267,
				"a0a1":0.000494,
				"a0a2":-0.002185,
				"a0a3":-0.004127,
				"a1a0":-0.005720,
				"a1a1":0.013574,
				"a1a2":-0.003425,
				"a1a3":-0.140488,
				"a2a0":-0.048458,
				"a2a1":-0.087225,
				"a2a2":1.599156,
				"a2a3":3.952641,
				"a3a0":-0.085162,
				"a3a1":-0.269194,
				"a3a2":4.159764,
				"a3a3":11.278416
			},
			"VparaTpara":{
				"a0a0":0.000056,
				"a0a1":0.000373,
				"a0a2":0.000940,
				"a0a3":0.001095,
				"a1a0":0.000086,
				"a1a1":0.002252,
				"a1a2":-0.007366,
				"a1a3":-0.017159,
				"a2a0":-0.001108,
				"a2a1":-0.040203,
				"a2a2":0.016183,
				"a2a3":0.136013,
				"a3a0":-0.001685,
				"a3a1":-0.076187,
				"a3a2":0.045991,
				"a3a3":0.286746
			},
			"VparaTperp":{
				"a0a0":0.000056,
				"a0a1":0.000038,
				"a0a2":-0.003124,
				"a0a3":-0.006779,
				"a1a0":0.000086,
				"a1a1":0.003332,
				"a1a2":-0.019830,
				"a1a3":-0.055994,
				"a2a0":-0.001108,
				"a2a1":0.022406,
				"a2a2":0.625286,
				"a2a3":1.479016,
				"a3a0":-0.001685,
				"a3a1":0.034435,
				"a3a2":1.177789,
				"a3a3":2.819218
			},
			"VparaVpara":{
				"a0a0":0.000308,
				"a0a1":0.000190,
				"a0a2":-0.000761,
				"a0a3":-0.000203,
				"a1a0":0.000190,
				"a1a1":0.016615,
				"a1a2":-0.002913,
				"a1a3":-0.042878,
				"a2a0":-0.000761,
				"a2a1":-0.002913,
				"a2a2":1.587600,
				"a2a3":2.886472,
				"a3a0":-0.000203,
				"a3a1":-0.042878,
				"a3a2":2.886472,
				"a3a3":5.355558
			},
			"VparaVperp":{
				"a0a0":0.000066,
				"a0a1":0.000280,
				"a0a2":-0.001153,
				"a0a3":-0.002978,
				"a1a0":0.000130,
				"a1a1":0.004106,
				"a1a2":-0.012841,
				"a1a3":-0.039007,
				"a2a0":-0.001585,
				"a2a1":-0.017082,
				"a2a2":0.365048,
				"a2a3":1.039270,
				"a3a0":-0.002584,
				"a3a1":-0.038849,
				"a3a2":0.691632,
				"a3a3":1.988529
			},
			"VperpTpara":{
				"a0a0":0.000267,
				"a0a1":0.006231,
				"a0a2":0.042749,
				"a0a3":0.060435,
				"a1a0":0.000494,
				"a1a1":0.008798,
				"a1a2":0.025917,
				"a1a3":0.026588,
				"a2a0":-0.002185,
				"a2a1":-0.042739,
				"a2a2":0.021857,
				"a2a3":0.156773,
				"a3a0":-0.004127,
				"a3a1":-0.062905,
				"a3a2":0.575852,
				"a3a3":1.215685
			},
			"VperpTperp":{
				"a0a0":0.000267,
				"a0a1":-0.005720,
				"a0a2":-0.048458,
				"a0a3":-0.085162,
				"a1a0":0.000494,
				"a1a1":0.013574,
				"a1a2":-0.087225,
				"a1a3":-0.269194,
				"a2a0":-0.002185,
				"a2a1":-0.003425,
				"a2a2":1.599156,
				"a2a3":4.159764,
				"a3a0":-0.004127,
				"a3a1":-0.140488,
				"a3a2":3.952641,
				"a3a3":11.278416
			},
			"VperpVpara":{
				"a0a0":0.000066,
				"a0a1":0.000130,
				"a0a2":-0.001585,
				"a0a3":-0.002584,
				"a1a0":0.000280,
				"a1a1":0.004106,
				"a1a2":-0.017082,
				"a1a3":-0.038849,
				"a2a0":-0.001153,
				"a2a1":-0.012841,
				"a2a2":0.365048,
				"a2a3":0.691632,
				"a3a0":-0.002978,
				"a3a1":-0.039007,
				"a3a2":1.039270,
				"a3a3":1.988529
			},
			"VperpVperp":{
				"a0a0":0.000677,
				"a0a1":0.000431,
				"a0a2":-0.001483,
				"a0a3":0.001778,
				"a1a0":0.000431,
				"a1a1":0.024142,
				"a1a2":-0.004586,
				"a1a3":-0.117415,
				"a2a0":-0.001483,
				"a2a1":-0.004586,
				"a2a2":2.207391,
				"a2a3":5.797230,
				"a3a0":0.001778,
				"a3a1":-0.117415,
				"a3a2":5.797230,
				"a3a3":16.124747
			}
		}
	}
}
